Cool-chic 5.0: Faster Encoding and Inter-Feature Entropy Modeling for Overfitted Image Compression

Overfitted codecs compress an image by learning a decoder tailored to the content during the encoding. As such, they trade increased encoding complexity for strong compression performance and low decoding complexity. This work introduces Cool-chic 5.0, the latest version in the Cool-chic series of overfitted codecs, featuring an updated decoder architecture and an improved optimization process. Cool-chic 5.0 outperforms all overfitted codecs with 10 times less encoding iterations. It offers -11% rate reduction compared to the state-of-the-art conventional codec H.266/VVC. It is also competitive with modern autoencoders such as MLIC++ while featuring a decoding complexity 250 times lower. This work is made open-source at https://github.com/Orange-OpenSource/Cool-Chic.

==> data/clic20-bdrate-seq-negative.csv <==
position,bd_rate,seq_name
1,-34.93%,clem-onojeghuo-33741
2,-25.42%,jeremy-cai-1174
3,-24.98%,veeterzy-82537
4,-24.11%,zugr-108
5,-22.91%,alberto-montalesi-176097
6,-21.41%,juskteez-vu-1041
7,-21.09%,felix-russell-saw-140699
8,-20.20%,vita-vilcina-3055
9,-16.28%,jason-briscoe-149782
10,-13.73%,ales-krivec-15949
11,-13.03%,philipp-reiner-207
12,-12.77%,paul-itkin-46101
13,-12.15%,michael-durana-82941
14,-12.05%,amy-zhang-15940
15,-11.44%,martin-wessely-211
16,-10.61%,martyn-seddon-220
17,-10.39%,wojciech-szaturski-3611
18,-8.70%,thong-vo-428
19,-8.63%,philippe-wuyts-45997
20,-8.24%,benjamin-sloth-lindgreen
21,-8.15%,roberto-nickson-48063
22,-7.79%,gian-reto-tarnutzer-4521
23,-7.53%,sergey-zolkin-1045
24,-7.44%,davide-ragusa-716
25,-6.85%,stefan-kunze-26931
26,-6.75%,allef-vinicius-109434
27,-6.18%,dogancan-ozturan-395
28,-5.19%,alexander-shustov-73
29,-2.32%,nomao-saeki-33553
30,-2.15%,jared-erondu-21325
31,-1.34%,daniel-robert-405
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,

==> data/clic20-bdrate-seq-positive.csv <==
position,bd_rate,seq_name
32,0.37%,alejandro-escamilla-6
33,0.76%,casey-fyfe-999
34,1.32%,kazuend-28556
35,1.87%,sergey-zolkin-21232
36,2.08%,mullermarc-184
37,2.45%,todd-quackenbush-222
38,3.87%,lobostudio-hamburg-75377
39,4.89%,andrew-ruiz-376
40,5.18%,todd-quackenbush-27493
41,18.82%,schicka-307

==> data/rate_nn_clic20.csv <==
rate_kbytes	 share_nn	nn_kbytes
218.8375227	0.010402267	2.276406341
54.77681101	0.041615176	2.279546631
32.37493555	0.069311519	2.24395596
16.61211315	0.122266798	2.031109883
8.103154944	0.224002067	1.815123457
217.7765025	0.010826092	2.357668452
97.61391411	0.024240785	2.366237905
57.58668365	0.039923332	2.29905229
25.79209651	0.086559547	2.23255219
9.69564544	0.200212127	1.941185796
125.6203745	0.01874829	2.355167211
65.02408704	0.035349968	2.298599396
42.94378598	0.051649044	2.218005492
23.45131008	0.086759175	2.034616315
12.07144858	0.1518442	1.832979452
797.9147983	0.003001588	2.395011484
477.6177116	0.005042215	2.40825119
307.9875494	0.007852121	2.418355504
139.9496484	0.016632891	2.327767247
45.33136051	0.046723082	2.118020874
322.7260109	0.007276255	2.34823675
71.50555776	0.03255648	2.327969261
34.75739904	0.06326785	2.199025909
15.08497536	0.128147513	1.933102076
6.76550784	0.257941222	1.74510336
242.1952699	0.009612947	2.328210293
128.3830681	0.01869754	2.400447551
74.6388009	0.030880422	2.304877669
29.78776278	0.071310854	2.124190803
9.40094424	0.196251291	1.844947444
309.8651633	0.007660617	2.373758338
168.4615749	0.013658541	2.300939328
109.0744161	0.02121971	2.314527478
52.7393815	0.042188295	2.224984585
22.6885015	0.089866245	2.038930434
442.1268634	0.005350747	2.365708988
241.2481344	0.009882891	2.384229016
144.8016461	0.014242897	2.062394931
53.83682304	0.042462321	2.286036462
14.40950784	0.153797653	2.216148487
381.2567859	0.005989615	2.283581364
69.15780608	0.030890363	2.136309734
30.00477696	0.07160511	2.148495355
12.1612288	0.163698826	1.990778877
4.6531584	0.391470258	1.821573119
333.1466611	0.007062294	2.352779666
182.5090176	0.012958318	2.365009888
117.7176	0.020060853	2.361515469
56.9744448	0.039467632	2.248646421
21.70127232	0.092282176	2.002640632
252.5920035	0.009361855	2.364729711
130.9055078	0.017550625	2.297473478
79.420611	0.028057178	2.22831822
33.59568375	0.060251066	2.024175759
10.67950125	0.175120397	1.870198499
189.2865773	0.012542358	2.374100017
91.28191727	0.024872848	2.270441253
56.52984177	0.039646818	2.241228348
24.77256252	0.087809393	2.175263678
9.803921293	0.223478902	2.190969566
237.877056	0.009958887	2.368990721
136.0454784	0.017390285	2.365869642
92.4332976	0.025013882	2.312115599
49.0437624	0.045206409	2.217092382
21.2262408	0.091870078	1.950056398
148.9835366	0.015428706	2.298623185
55.95484606	0.042565994	2.381773642
35.34324544	0.063694819	2.251181621
18.34588044	0.111988544	2.054528439
7.498327375	0.231818491	1.738250937
506.9436646	0.004764649	2.415408625
255.5980723	0.008641828	2.208834578
160.171369	0.014011601	2.244257314
66.96226816	0.032399648	2.169553918
21.40023296	0.085237143	1.824094717
203.0375693	0.011710098	2.377589834
88.23220224	0.026946962	2.377589801
50.7544128	0.044421495	2.254586894
22.91347968	0.089550418	2.051911683
8.88311424	0.208449707	1.851682561
84.68643456	0.028232013	2.390868521
47.45290368	0.047622554	2.259828468
31.28676096	0.073312931	2.293724147
17.46046848	0.12049953	2.103978245
8.95055616	0.219567424	1.965250559
195.9425213	0.012075242	2.366053363
106.0770748	0.022811593	2.419787057
69.83429816	0.033407459	2.332986453
38.99057536	0.057138963	2.227881043
18.90480768	0.099903173	1.888650272
443.8224383	0.005403171	2.398048528
234.8482879	0.009484622	2.227447238
137.6822604	0.017193118	2.36718735
54.87144141	0.039649044	2.175600195
7.588924031	0.24165528	1.833903562
93.74671488	0.025335754	2.375143707
46.01845248	0.049866355	2.294772488
26.26705536	0.085128178	2.236066564
10.96263168	0.186248884	2.041777916
4.8362496	0.385476879	1.864262402
334.2466982	0.007202142	2.407292183
117.2496998	0.019711745	2.311196184
44.79576192	0.052374155	2.346140178
15.39248256	0.148811551	2.290579203
5.42645376	0.369115848	2.002990081
197.878656	0.011303509	2.236723169
119.8620672	0.017477369	2.094873578
73.123968	0.028316363	2.070604822
28.538112	0.06377459	1.820006392
7.4117376	0.207342473	1.536768003
324.8785613	0.007387234	2.399953954
166.0615757	0.013700965	2.275203837
92.73298944	0.02419209	2.243404827
34.09940352	0.059856737	2.041079028
11.40886656	0.170112408	1.940789763
303.1374528	0.007457104	2.260527512
158.5423258	0.014877541	2.358719952
101.3365517	0.023496795	2.381084181
46.43218944	0.046366537	2.15289983
15.60004992	0.112178841	1.74999552
119.1791812	0.01905938	2.271481303
60.29666975	0.035812907	2.159399026
36.86969343	0.057889489	2.134367712
17.27977385	0.10233262	1.768284531
7.970690016	0.216633019	1.726714642
166.8791276	0.014129988	2.35800007
73.11653786	0.031838574	2.327926301
43.63646566	0.050839851	2.218471412
19.94526106	0.103092784	2.05621249
7.549237248	0.235779137	1.779952643
121.909548	0.018289214	2.229629812
80.83426224	0.026712085	2.159251684
58.68401184	0.036083136	2.11750318
32.62339296	0.057213698	1.866504953
12.0041376	0.1514491	1.818015836
290.925918	0.008045265	2.340576106
165.90987	0.013758928	2.282741956
105.338556	0.021927356	2.309796018
45.043452	0.044658078	2.011553993
12.240558	0.171667174	2.101302
450.9592478	0.005201004	2.345440852
251.5607663	0.009263609	2.330360579
154.7794005	0.015018233	2.3245131
60.86328256	0.035441591	2.157091567
16.77324139	0.11741069	1.969357845
134.5347494	0.017436318	2.345790673
59.72768256	0.040538485	2.421269764
34.93980672	0.065327839	2.282542068
15.53470464	0.128621558	1.998097914
6.8507712	0.296812038	2.033391362
15.01161062	0.138350818	2.076868609
8.193564672	0.250242204	2.050375682
5.297258496	0.352871313	1.869250561
3.142852608	0.564453446	1.773993985
1.9519488	0.826868115	1.614004225
238.0738214	0.009911919	2.359768434
132.3717158	0.016480514	2.181553915
84.99044736	0.027345725	2.324125401
39.71490432	0.056822081	2.25668351
13.94649984	0.138357846	1.929607677
53.90470247	0.044356795	2.391039837
24.91757969	0.087329925	2.176050366
16.22328563	0.124665649	2.022486432
8.499713712	0.253939761	2.158415269
3.873971997	0.447496292	1.733588104
409.2625649	0.005612741	2.297084778
235.0648581	0.010162184	2.38877234
142.4952051	0.015943613	2.271888404
55.99266995	0.036424772	2.039520237
15.59806054	0.125190703	1.952732164
197.574083	0.011515776	2.275218883
111.3614083	0.020648392	2.299434012
70.092671	0.030038287	2.105463768
31.05409262	0.0622209	1.932213591
11.80996912	0.160353429	1.893769045
79.17772392	0.028325462	2.24274561
39.84642765	0.050462313	2.010742904
23.00766075	0.088047053	2.025756725
9.54387756	0.17973472	1.715366161
3.59631873	0.452995397	1.629115831
97.5146711	0.024222504	2.362049511
54.82879718	0.038421284	2.106592788
36.20504678	0.058155842	2.10553498
18.25881216	0.113158085	2.066132218
7.455846912	0.267326382	1.99314458
461.5200384	0.005157697	2.380380517
220.2070682	0.010770037	2.371638272
144.0181012	0.015865462	2.284913712
67.07868672	0.033338547	2.23630595
28.51106458	0.072193399	2.058310661
265.082396	0.008934066	2.368263621
159.7840065	0.015072932	2.408413465
105.1858574	0.02202044	2.316238862
54.3620579	0.042316374	2.300405174
22.82846782	0.095294715	2.175432335
400.4829665	0.005886691	2.357519475
222.2953209	0.01025875	2.280472123
141.5624607	0.017262954	2.443786247
62.60070355	0.032704971	2.047354194
19.67969036	0.097525473	1.919271111
131.3104666	0.017310937	2.273107215
60.05336064	0.040388465	2.425463054
39.3434496	0.057305267	2.254586884
21.05865216	0.102731316	2.16338305
9.7913088	0.189757316	1.857972478

==> data/rate_nn_kodak.csv <==
rate_kbytes	rate_nn	nn_kbytes
102.8194959	0.021233653	2.183233498
60.74607206	0.032507958	1.974730759
37.87240243	0.05169393	1.95777332
15.64906291	0.126668991	1.982251009
4.763615232	0.378203805	1.801617406
50.89060454	0.043396963	2.208497682
23.2291369	0.086729102	2.014642184
13.06116096	0.139604109	1.823391738
5.203279872	0.343242554	1.785987072
2.31825408	0.724350684	1.679228929
33.76948838	0.065070258	2.197389321
17.96485939	0.116518375	2.093236223
11.35755264	0.180057991	2.045018111
5.43891456	0.346780534	1.886109695
2.430173184	0.683447272	1.660895233
55.01539123	0.039604535	2.178858988
26.98833101	0.079229036	2.138259449
15.50268826	0.132944202	2.06099252
6.457638912	0.277072027	1.789231103
2.90070528	0.626264509	1.816608768
98.66246554	0.023382735	2.306998286
60.09092506	0.033869288	2.035236847
41.52424858	0.048119525	1.998127118
20.53246157	0.096396271	1.97925273
7.745765376	0.223189583	1.728774144
78.36799795	0.029208461	2.289008612
44.76326707	0.044852868	2.007760909
29.17859328	0.070930193	2.069643253
13.05948979	0.153144948	1.999994885
4.272832512	0.402802222	1.72110643
41.73255475	0.052543369	2.192769024
23.63911373	0.089522788	2.116239367
15.35365939	0.12587276	1.932607484
8.288305152	0.226554624	1.877753857
4.14302208	0.454798909	1.884241922
103.1299891	0.022243987	2.294022137
59.87067494	0.036323797	2.174730243
40.01007206	0.055888954	2.236121077
20.58579149	0.096139382	1.979105272
8.231043072	0.215053057	1.770110975
35.55906355	0.060666168	2.157232123
20.64364339	0.097469976	2.012135426
13.54983014	0.14162483	1.91899239
6.69499392	0.276528889	1.851359231
3.213901824	0.528790126	1.69947955
38.34426163	0.057772177	2.21523147
21.02648832	0.100707131	2.117517314
13.40517581	0.144011088	1.930493953
7.024164864	0.267558622	1.879375872
3.283402752	0.547641502	1.798127615
71.85265459	0.030816516	2.21424848
40.18230067	0.049194445	1.97674598
24.39172915	0.082814946	2.019999732
10.45399142	0.18127107	1.89500621
3.777675264	0.45139675	1.705230337
43.14012058	0.050709364	2.187608077
21.59856845	0.099311826	2.144993272
12.374016	0.158355511	1.959493627
5.409226752	0.362804518	1.962491905
2.56008192	0.707209369	1.810513919
141.5050199	0.015959766	2.258387005
88.94231347	0.025804405	2.295103478
59.55969024	0.036030683	2.145976319
26.41153229	0.071399327	1.885765631
8.563949568	0.196259054	1.680752641
91.39357286	0.024840178	2.270232618
51.48711322	0.043630216	2.246393871
32.34771763	0.059498629	1.92464485
13.98757786	0.139578604	1.952366591
5.259657216	0.321574088	1.691369472
50.10771149	0.045723944	2.291122194
24.47961293	0.090916575	2.225602565
13.9936727	0.146718323	2.053128191
6.102269952	0.296815974	1.811251199
2.761064448	0.6070068	1.675984895
55.34407066	0.039872893	2.206728208
29.79309158	0.071019662	2.115895294
18.10253414	0.109694078	1.985740792
7.879999488	0.23732683	1.870135299
2.668314624	0.656492346	1.751728127
50.20306637	0.042395416	2.128379883
26.57275085	0.075301873	2.00097791
16.65412301	0.11215687	1.867874309
8.184692736	0.219435737	1.796014083
3.677995008	0.437223536	1.608105983
93.48887347	0.023453289	2.192621568
53.02001664	0.040743676	2.160230379
33.99062323	0.059046391	2.00702363
15.63992064	0.119876177	1.874853895
4.84859904	0.332414213	1.611743234
65.06746675	0.035207709	2.290876435
35.27781581	0.05930372	2.092105711
21.20318976	0.094849089	2.011103233
8.292483072	0.226470118	1.87799962
3.684876288	0.498832851	1.838137344
43.1283241	0.051239504	2.209873935
23.29554125	0.08522647	1.985396747
14.31881318	0.13990258	2.003238906
6.257639424	0.298997738	1.871020033
3.03243264	0.52297593	1.58588928
68.67723878	0.030530144	2.096725989
40.13585203	0.050652366	2.032975867
26.96444314	0.070917784	1.912258554
12.39903437	0.143760976	1.782497282
4.6780416	0.37227213	1.741504511
77.07426816	0.029501046	2.27377153
41.40235162	0.053565514	2.217738245
23.66599987	0.081996154	1.94052097
9.38582016	0.188636066	1.770504191
3.472441344	0.4948547	1.71835392
31.62262733	0.063225484	1.999355918
17.1969577	0.122610204	2.108522492
11.4057216	0.159172592	1.815478271
6.089392128	0.312836491	1.904984066
3.106013184	0.546477402	1.697366015
82.70241792	0.026737431	2.211250193
48.78871757	0.041366742	2.018230292
32.40198144	0.065166409	2.111520775
15.06366259	0.118432087	1.784020998
5.682905088	0.318520312	1.810120702
